Computing large market equilibria using abstractions

Computing market equilibria is an important practical problem for market design, for example in fair division of items. However, computing equilibria requires large amounts of information (typically the valuation of every buyer for every item) and computing power. We consider ameliorating these issues by applying a method used for solving complex games: constructing a coarsened abstraction of a given market, solving for the equilibrium in the abstraction, and lifting the prices and allocations back to the original market. We show how to bound important quantities such as regret, envy, Nash social welfare, Pareto optimality, and maximin share/proportionality when the abstracted prices and allocations are used in place of the real equilibrium. We then study two abstraction methods of interest for practitioners: (1) filling in unknown valuations using techniques from matrix completion, (2) reducing the problem size by aggregating groups of buyers/items into smaller numbers of representative buyers/items and solving for equilibrium in this coarsened market. We find that in real data allocations/prices that are relatively close to equilibria can be computed from even very coarse abstractions.

==> rebuttal_ec.txt <==
We thank the reviewers for careful and insightful reviews. 

*R1/R2/R3 ask about runtime: Each iteration of the PD algorithm speeds up by the fraction of compression (after NumPy overhead this is ~40x on a 10%-per-side compression of MovieLens). 

However, the number of iterations can also change. As with all optimization, we found tuning hyper-parameters (learning rates for x and p) was extremely important. To perform a proper apples-to-apples comparison we would need to perform extensive hyper-parameter tuning for each dataset/problem size. This was not the focus of the paper, so we omitted runtime details. We can include some observations with the appropriate qualifiers in the text. 

*Large instances: As R3 points out, sometimes the non-abstracted problem is completely intractable and thus has a runtime of infinity (example: online ad auctions have billions of impressions and tens of millions of buyers). 

*R2/R3 ask about tightness of bounds: We can construct valuation matrices where the bounds are tight up to a factor of 2: N items, N buyers, V = identity matrix. 

Consider n/2 representative buyers. Map every other row onto the one above it, set valuations to 1/2 the corresponding items. ||V – Vhat||_{1,infty} = 1. The proportional lift gives each buyer regret 1/2. 

To see the bound is linear in items add a copy of the N items (V is 2 horizonal stacked identity matrices) and repeat the process. 

We found that the bounds are not very tight in our datasets. We can add this discussion. 


Reviewer1: 

1) Our bounds hold for evaluating arbitrary solutions (x,p) (not only equilibria) using Vhat instead of V. Out of equilibrium, important quantities (e.g. regret) aren't always 0. Bounds will be of the form f(x, p, V) - f(x, p, Vhat) where f is regret, envy, etc. Thus they can be used for evaluating approximate (or exact) solutions to indivisible markets. 
2) Typo, sorry! 
3) We can recompute the # of agents with positive utility as a function of abstraction. We apologize for not including this measure in our experiments. The other statistics we report (efficiency, regret, etc…) do not depend on replacing 0 valuations. 
4) Yes, the dataset will be available after publication. 


Reviewer2: 

*Theoretical results are direct: We are happy to cut the theory a bit and move some discussion/proofs/etc. to the Appendix. 

We will clarify how to estimate the error. It can be done with a single pass over the data. 

*Are equilibria in Vhat close to those of V? Yes. Meggido, Vazirani WINE2007 show that EG prices are continuous in V. Prices are a complicated function of V, we know of no simple relationship (e.g. linear) between ||Vhat – V|| and ||phat – p||. 

*“worst-case runtime ... not improved asymptotically” Our results show the opposite pattern: larger item instances (MovieLens) tolerated more reduction (10x buyers, 10x items = 100x) for roughly the same loss (Household items, Jester only have buyer-side 10x compression). 


Reviewer3: 

Thanks for the helpful clarity details. We will fix those. 

*Dependence on n in regret: Our original bounds are for the L1-L_infinity norm. There is no dependence on the number of buyers, only the number of items (w/max over the buyers). The linearity in items is, in general, necessary. We will make this clearer. 

*Frobenius norm: It is what’s used in very-large-scale matrix-completion tasks. We suspect (and our experiments validate), that this can give reasonable abstractions. 

Further work could try matrix completion using the L1-L_infty norm. Unfortunately, it is computationally much harder. 

*Theorem 6.1: It seems possible that given a lift we can construct a \hat{V} with tighter bounds. Ex-ante results may require more structure on V.

